CONTINUITY: Security-Context Contracts for Composable LLM Agent Controls

LLM agent systems increasingly combine provenance tracking, authorization, policy enforcement, protocol adapters, and execution controls. However, individually correct security mechanisms do not necessarily compose into an end-to-end secure system: security-critical context may be dropped, widened, rebound, or reinterpreted as actions cross component boundaries. We identify this failure mode as security-context discontinuity and introduce CONTINUITY, a framework for verifiable composition of agent security controls. CONTINUITY models each component with an assume-guarantee contract and carries authenticated security context across transitions using signed root grants, provenance commitments, role-bound transition receipts, bounded typed releases, transformation witnesses, and effect-bound execution permits. We formalize end-to-end consequence integrity, requiring every realized external effect to be backed by a valid and current authorization witness linking the principal, task, provenance, delegation, policy state, canonical action, and finality boundary. We implement a reference verifier and deterministic cross-layer fault-injection suite covering 32 fault classes across four application domains. In 2,560 parameterized attack instances spanning 128 fault-domain classes, the full CONTINUITY configuration commits no harmful external effect, while completing all 700 benign tasks and escalating all 200 ambiguous cases. These results show that secure agent execution requires not only sound individual controls, but explicit contracts that preserve their guarantees across the complete instruction-to-effect path.

==> 00_README_ARXIV.txt <==
Main file: main.tex
Compiler: pdfLaTeX with biblatex/biber

This is the final arXiv source package for CONTINUITY. Author names, roles,
affiliation, email addresses, paper date, public artifact URL, and licensing
metadata are populated in metadata.tex.

Paper distribution license selected by the authors: CC BY 4.0. Select
"CC BY 4.0 (Creative Commons Attribution)" in the arXiv submission license
step. The public code artifact is available at:
https://github.com/zast-ai/continuity

The code artifact is distributed under the MIT License. Code copyright:
Copyright (c) 2026 Chris Zheng, Geng Yang, and ZAST.AI.

No acknowledgments, external funding, employer support, competing interests,
or external contributors were reported for this manuscript.

The source package includes references.bib and the generated main.bbl. Figures
are vector PDF files under figures/. The manuscript has no shell-escape or
external data dependencies.

